Goal-oriented adaptivity for multilevel stochastic Galerkin FEM with nonlinear goal functionals

This paper is concerned with the numerical approximation of quantities of interest associated with solutions to parametric elliptic partial differential equations (PDEs). The key novelty of this work is in its focus on the quantities of interest represented by continuously G\^ateaux differentiable nonlinear functionals. We consider a class of parametric elliptic PDEs where the underlying differential operator has affine dependence on a countably infinite number of uncertain parameters. We design a goal-oriented adaptive algorithm for approximating nonlinear functionals of solutions to this class of parametric PDEs. In the algorithm, the approximations of parametric solutions to the primal and dual problems are computed using the multilevel stochastic Galerkin finite element method (SGFEM) and the adaptive refinement process is guided by reliable spatial and parametric error reduction indicators. We prove that the proposed algorithm generates multilevel SGFEM approximations for which the estimates of the error in the goal functional converge to zero. Numerical experiments for a selection of test problems and nonlinear quantities of interest illustrate and underpin our theoretical findings.

==> data/setup1_sn07_decay15.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices	 MCerror
0	 225	 512	 225	 1	 1	 1	 0	 0.002376449	 0.000571697	 0.023425483	 0.006844418	 0.017900863	 0.003732776	 0.015110008	 0.005736936	 0.000089126	 6.414501505	 0.000062830
1	 450	 1024	 675	 2	 3	 2	 1	 0.002413603	 0.000295137	 0.016670841	 0.005958850	 0.006832423	 0.001314135	 0.015206411	 0.005812138	 0.000051972	 5.678754301	 0.000035562
2	 925	 2098	 1600	 4	 8	 2	 2	 0.002433138	 0.000173849	 0.012586538	 0.005688378	 0.003758861	 0.000811141	 0.012012156	 0.005630248	 0.000032436	 5.359671223	 0.000023922
3	 1478	 3336	 3078	 6	 15	 2	 3	 0.002447421	 0.000106669	 0.009848473	 0.004507619	 0.002183958	 0.000368942	 0.009603267	 0.004492495	 0.000018153	 5.875963625	 0.000012468
4	 2181	 4879	 5259	 8	 24	 5	 4	 0.002451899	 0.000072527	 0.008102529	 0.003804109	 0.001776730	 0.000389688	 0.007905328	 0.003784097	 0.000013676	 5.303171423	 0.000010303
5	 3626	 8098	 8885	 13	 48	 6	 5	 0.002456517	 0.000045813	 0.006418464	 0.003122438	 0.001311276	 0.000283739	 0.006283092	 0.003109519	 0.000009058	 5.057613700	 0.000007159
6	 5686	 12630	 14571	 19	 76	 2	 6	 0.002459899	 0.000031025	 0.005311150	 0.002432206	 0.000783280	 0.000142308	 0.005253074	 0.002428039	 0.000005676	 5.466294427	 0.000005045
7	 7315	 16058	 21886	 21	 99	 10	 7	 0.002461656	 0.000020053	 0.004268463	 0.001962210	 0.000676362	 0.000133571	 0.004214535	 0.001957658	 0.000003918	 5.117580902	 0.000003756
8	 11206	 24526	 33092	 31	 164	 12	 8	 0.002463147	 0.000012891	 0.003425237	 0.001559786	 0.000693403	 0.000158001	 0.003354317	 0.001551762	 0.000002428	 5.309775832	 0.000001614
9	 17342	 37633	 50434	 43	 246	 14	 9	 0.002464005	 0.000008688	 0.002818193	 0.001249496	 0.000558780	 0.000119491	 0.002762241	 0.001243769	 0.000001569	 5.535750651	 0.000001057
10	 25744	 55418	 76178	 57	 360	 19	 10	 0.002464479	 0.000005468	 0.002231182	 0.001014037	 0.000357141	 0.000064817	 0.002202413	 0.001011963	 0.000001096	 4.989482482	 0.000000743
11	 37598	 80496	 113776	 76	 503	 32	 11	 0.002464884	 0.000003494	 0.001785101	 0.000802991	 0.000327686	 0.000071212	 0.001754767	 0.000799828	 0.000000691	 5.059591278	 0.000000521
12	 59335	 126266	 173111	 108	 775	 29	 12	 0.002465132	 0.000002324	 0.001457757	 0.000644992	 0.000268837	 0.000056560	 0.001432754	 0.000642507	 0.000000443	 5.245501569	 0.000000363
13	 88845	 187451	 261956	 137	 1063	 42	 13	 0.002465266	 0.000001535	 0.001185010	 0.000523990	 0.000325528	 0.000077166	 0.001139421	 0.000518277	 0.000000309	 4.965871885	 0.000000272
14	 128057	 269016	 390013	 179	 1451	 60	 14	 0.002465377	 0.000001023	 0.000968717	 0.000421553	 0.000276990	 0.000060802	 0.000928272	 0.000417145	 0.000000198	 5.172075757	 0.000000208
15	 192188	 401868	 582201	 239	 2047	 76	 15	 0.002465453	 0.000000689	 0.000795763	 0.000341597	 0.000183175	 0.000032939	 0.000774394	 0.000340005	 0.000000121	 5.680504683	 0.000000147


==> data/setup2_sn09_decay11.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices	 MCerror
0	 161	 384	 161	 1	 1	 1	 0	 -0.017527744	 0.003901289	 0.061322880	 0.016936884	 0.011236130	 0.003226056	 0.060284700	 0.016626804	 0.000674229	 5.786300078	 0.000473075
1	 351	 826	 512	 2	 3	 1	 1	 -0.017749460	 0.002542227	 0.049113761	 0.016344562	 0.005252494	 0.001520441	 0.048832088	 0.016273689	 0.000452513	 5.618017629	 0.000328316
2	 628	 1446	 1140	 3	 6	 1	 2	 -0.017962967	 0.001579382	 0.038573257	 0.013733039	 0.003050510	 0.000877885	 0.038452445	 0.013704951	 0.000239006	 6.608120211	 0.000161668
3	 999	 2268	 2139	 4	 10	 1	 3	 -0.018018135	 0.000996696	 0.030614208	 0.011077234	 0.001796554	 0.000552367	 0.030561448	 0.011063453	 0.000183838	 5.421589637	 0.000130345
4	 1393	 3134	 3532	 5	 15	 1	 4	 -0.018097598	 0.000603161	 0.023797628	 0.008721483	 0.001792498	 0.000521522	 0.023730025	 0.008705876	 0.000104375	 5.778806203	 0.000072837
5	 2121	 4694	 5653	 6	 21	 1	 5	 -0.018141500	 0.000388456	 0.019089045	 0.007051075	 0.001259652	 0.000380690	 0.019047439	 0.007040791	 0.000060473	 6.423668357	 0.000041358
6	 3208	 6970	 8861	 7	 28	 2	 6	 -0.018157755	 0.000241994	 0.015080577	 0.005483874	 0.000941155	 0.000287549	 0.015051181	 0.005476330	 0.000044218	 5.472759976	 0.000032038
7	 4677	 10090	 13538	 9	 43	 3	 7	 -0.018176241	 0.000146508	 0.011710613	 0.004402118	 0.000775225	 0.000236046	 0.011684926	 0.004395785	 0.000025731	 5.693718967	 0.000019821
8	 8007	 16999	 21545	 12	 66	 1	 8	 -0.018186273	 0.000094363	 0.009415835	 0.003431899	 0.000770430	 0.000228757	 0.009384263	 0.003424266	 0.000015700	 6.010512299	 0.000012137
9	 12418	 25973	 33963	 13	 79	 5	 9	 -0.018191726	 0.000054431	 0.007154853	 0.002585336	 0.000246110	 0.000074404	 0.007150619	 0.002584265	 0.000010246	 5.312288411	 0.000007940
10	 19566	 40752	 53529	 18	 120	 5	 10	 -0.018195801	 0.000033730	 0.005604106	 0.002195341	 0.000423359	 0.000128170	 0.005588092	 0.002191596	 0.000006172	 5.465304636	 0.000005046
11	 33864	 69855	 87393	 23	 168	 5	 11	 -0.018197992	 0.000021930	 0.004537974	 0.001661582	 0.000320088	 0.000103542	 0.004526671	 0.001658353	 0.000003980	 5.509660892	 0.000003568
12	 53042	 108798	 140435	 28	 220	 11	 12	 -0.018199495	 0.000012688	 0.003449541	 0.001276459	 0.000344107	 0.000103420	 0.003432335	 0.001272263	 0.000002477	 5.121341500	 0.000002283
13	 86211	 176411	 226646	 39	 314	 13	 13	 -0.018200449	 0.000007956	 0.002718281	 0.001085241	 0.000117716	 0.000027381	 0.002715731	 0.001084895	 0.000001524	 5.220142439	 0.000001417
14	 148825	 303054	 375471	 52	 448	 12	 14	 -0.018200924	 0.000005278	 0.002226758	 0.000812749	 0.000245015	 0.000083039	 0.002213238	 0.000808496	 0.000001049	 5.030696797	 0.000001053
15	 225251	 457334	 600722	 64	 577	 22	 15	 -0.018201357	 0.000003090	 0.001701727	 0.000634083	 0.000102838	 0.000025532	 0.001698617	 0.000633569	 0.000000615	 5.021958601	 0.000000688


==> data/setup3_sn08_decay43.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices	 MCerror
0	 225	 512	 225	 1	 1	 1	 0	 0.000244468	 0.000757603	 0.025930756	 0.013460824	 0.012948289	 0.005787399	 0.022466551	 0.012153181	 0.000023001	 32.937575542	 0.000019851
1	 467	 1058	 692	 2	 3	 1	 1	 0.000256063	 0.000492795	 0.020863046	 0.011075239	 0.005378809	 0.002696872	 0.020157756	 0.010741871	 0.000011406	 43.203374480	 0.000009566
2	 733	 1652	 1425	 3	 6	 3	 2	 0.000259824	 0.000297927	 0.015743157	 0.010501389	 0.003212171	 0.001950584	 0.015411974	 0.010318643	 0.000007645	 38.969769173	 0.000005802
3	 1504	 3387	 2929	 6	 15	 1	 3	 0.000261272	 0.000192826	 0.012620010	 0.008613702	 0.001753597	 0.000792422	 0.012497582	 0.008577175	 0.000006197	 31.113685619	 0.000004623
4	 1980	 4427	 4909	 7	 22	 2	 4	 0.000263295	 0.000122960	 0.010098718	 0.006801881	 0.001573190	 0.000866218	 0.009975429	 0.006746499	 0.000004174	 29.456353844	 0.000003556
5	 2818	 6242	 7727	 9	 33	 4	 5	 0.000265399	 0.000074788	 0.007765039	 0.005697950	 0.001181845	 0.000648702	 0.007674573	 0.005660903	 0.000002070	 36.128790043	 0.000001543
6	 4469	 9826	 12196	 13	 53	 6	 6	 0.000266551	 0.000047954	 0.006304809	 0.004254318	 0.000735253	 0.000439945	 0.006261791	 0.004231510	 0.000000918	 52.238254797	 0.000000920
7	 7214	 15748	 19410	 19	 91	 4	 7	 0.000266814	 0.000028933	 0.004857994	 0.003445429	 0.000570330	 0.000305373	 0.004824399	 0.003431870	 0.000000655	 44.147707372	 0.000000401
8	 10227	 22093	 29637	 23	 123	 12	 8	 0.000267059	 0.000018384	 0.003869640	 0.002756040	 0.000641707	 0.000319010	 0.003816062	 0.002737515	 0.000000410	 44.861983387	 0.000000439
9	 16697	 35908	 46334	 35	 202	 9	 9	 0.000267218	 0.000011790	 0.003128632	 0.002100730	 0.000500829	 0.000247466	 0.003088286	 0.002086103	 0.000000251	 47.011840667	 0.000000271
10	 25109	 53440	 71443	 44	 273	 18	 10	 0.000267286	 0.000007125	 0.002400564	 0.001745553	 0.000311173	 0.000149978	 0.002380311	 0.001739098	 0.000000183	 38.908768066	 0.000000214
11	 39050	 82652	 110493	 62	 416	 25	 11	 0.000267352	 0.000004570	 0.001932050	 0.001364300	 0.000326618	 0.000154198	 0.001904243	 0.001355558	 0.000000117	 38.954219830	 0.000000093
12	 62207	 130896	 172700	 87	 620	 21	 12	 0.000267399	 0.000002912	 0.001556435	 0.001038642	 0.000239016	 0.000107746	 0.001537973	 0.001033038	 0.000000070	 41.474087746	 0.000000049
13	 94914	 198058	 267614	 108	 825	 35	 13	 0.000267416	 0.000001840	 0.001222666	 0.000877333	 0.000309683	 0.000144594	 0.001182797	 0.000865336	 0.000000053	 34.636674887	 0.000000055
14	 143683	 298402	 411297	 143	 1160	 55	 14	 0.000267438	 0.000001216	 0.001001056	 0.000688567	 0.000257743	 0.000122245	 0.000967307	 0.000677628	 0.000000031	 39.044113963	 0.000000045
15	 224950	 465357	 636247	 198	 1699	 50	 15	 0.000267450	 0.000000793	 0.000814352	 0.000534068	 0.000161079	 0.000067526	 0.000798263	 0.000529781	 0.000000019	 41.813266849	 0.000000024
16	 343317	 706304	 979564	 248	 2231	 81	 16	 0.000267456	 0.000000512	 0.000647021	 0.000455704	 0.000173554	 0.000085398	 0.000623310	 0.000447631	 0.000000014	 37.624720012	 0.000000006


==> data/setup4_sn10.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 217	 512	 217	 1	 1	 1	 0	 0.000000000	 0.015982313	 0.126421175	 0.000000000	 0.094755607	 0.000000000	 0.083688041	 0.000000000	 0.007609175	 2.100400385
1	 434	 1024	 651	 2	 3	 1	 1	 0.005084015	 0.023721896	 0.089885977	 0.248132052	 0.029584707	 0.141089733	 0.084877759	 0.204115660	 0.002525160	 9.394215166
2	 655	 1544	 1306	 3	 4	 3	 1	 0.006699748	 0.018935024	 0.087708468	 0.197266207	 0.021909273	 0.060786151	 0.084927965	 0.187667259	 0.000909427	 20.820833383
3	 1340	 3148	 2646	 6	 11	 4	 2	 0.006776752	 0.014210685	 0.081743918	 0.153426365	 0.010553666	 0.023725589	 0.081059782	 0.151580823	 0.000832423	 17.071478575
4	 2326	 5432	 4972	 10	 24	 2	 3	 0.006718483	 0.010498429	 0.073467021	 0.122568239	 0.004693920	 0.016765874	 0.073316917	 0.121416138	 0.000890692	 11.786820867
5	 3003	 6944	 7975	 12	 37	 7	 4	 0.006857374	 0.007158175	 0.061069905	 0.100046542	 0.005408610	 0.011998209	 0.060829928	 0.099324486	 0.000751800	 9.521378041
6	 5045	 11578	 13020	 19	 69	 7	 5	 0.006978513	 0.004987010	 0.052079683	 0.080356498	 0.002369878	 0.007877686	 0.052025735	 0.079969425	 0.000630662	 7.907579989
7	 7511	 17089	 20531	 26	 111	 6	 6	 0.007164745	 0.003311917	 0.042624681	 0.064964222	 0.001452859	 0.004973543	 0.042599914	 0.064773559	 0.000444430	 7.452057848
8	 10372	 23332	 30903	 32	 155	 14	 7	 0.007333384	 0.002067686	 0.032933930	 0.053451324	 0.001075228	 0.004039356	 0.032916373	 0.053298477	 0.000275790	 7.497311215
9	 16179	 36103	 47082	 46	 256	 14	 8	 0.007406190	 0.001363701	 0.026976514	 0.042751757	 0.000885644	 0.002905885	 0.026961972	 0.042652885	 0.000202985	 6.718229136
10	 23939	 52830	 71021	 60	 365	 15	 9	 0.007483922	 0.000895010	 0.021925399	 0.034432652	 0.000336545	 0.001949062	 0.021922816	 0.034377444	 0.000125252	 7.145658082
11	 34644	 75579	 105665	 75	 526	 26	 10	 0.007530023	 0.000547952	 0.016836299	 0.027852707	 0.000507524	 0.001532927	 0.016828648	 0.027810491	 0.000079152	 6.922813976
12	 53123	 114778	 158788	 101	 767	 24	 11	 0.007553912	 0.000362880	 0.013868122	 0.022189150	 0.000307631	 0.001074047	 0.013864710	 0.022163141	 0.000055263	 6.566394487
13	 79243	 169255	 238031	 125	 1023	 43	 12	 0.007575862	 0.000231304	 0.011052422	 0.017771371	 0.000278302	 0.000892602	 0.011048918	 0.017748941	 0.000033313	 6.943392652
14	 121497	 257612	 359528	 168	 1473	 46	 13	 0.007588001	 0.000141982	 0.008536552	 0.014274386	 0.000111773	 0.000546099	 0.008535820	 0.014263936	 0.000021174	 6.705451450
15	 187093	 393098	 546621	 214	 2011	 64	 14	 0.007595027	 0.000093954	 0.007049627	 0.011310478	 0.000197958	 0.000522475	 0.007046847	 0.011298404	 0.000014148	 6.640833178
16	 290858	 606657	 837479	 278	 2816	 79	 15	 0.007600746	 0.000059116	 0.005575652	 0.009017997	 0.000081864	 0.000306116	 0.005575051	 0.009012800	 0.000008429	 7.013563519

